An Open Framework Enabling Electromagnetic Tracking in Image-Guided Interventions

Electromagnetic tracking (EMT) is a core platform technology in the navigation and visualisation of image-guided procedures. The technology provides high tracking accuracy in non-line-of-sight environments, allowing instrument navigation in locations where optical tracking is not feasible. Integration of EMT in complex procedures, often coupled with multi-modal imaging, is on the rise, yet the lack of exibility in the available hardware platforms has been noted by many researchers and system designers. Advances in the field of EMT include novel methods of improving tracking system accuracy, precision and error compensation capabilities, though such system-level improvements cannot be readily incorporated in current therapy applications due to the `blackbox' nature of commercial tracking solving algorithms. This paper defines a software framework to allow novel EMT designs and improvements become part of the global design process for image-guided interventions. In an effort to standardise EMT development, we define a generalised cross-platform software framework in terms of the four system functions common to all EMT systems; acquisition, filtering, modelling and solving. The interfaces between each software component are defined in terms of their input and output data structures. An exemplary framework is implemented in the Python programming language and demonstrated with the open-source Anser EMT system. Performance metrics are gathered from both Matlab and Python implementations of Anser EMT considering the host operating system, hardware configuration and acquisition settings used. Results show indicative system latencies of 5 ms can be achieved using the framework on a Windows operating system, with decreased system performance observed on UNIX-like platforms.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resulting DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with alphabetic sorting

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

